Affirmative Action Policies for Top-k Candidates Selection, With an Application to the Design of Policies for University Admissions

We consider the problem of designing affirmative action policies for selecting the top-k candidates from a pool of applicants. We assume that for each candidate we have socio-demographic attributes and a series of variables that serve as indicators of future performance (e.g., results on standardized tests). We further assume that we have access to historical data including the actual performance of previously selected candidates. Critically, performance information is only available for candidates who were selected under some previous selection policy. In this work we assume that due to legal requirements or voluntary commitments, an organization wants to increase the presence of people from disadvantaged socio-demographic groups among the selected candidates. Hence, we seek to design an affirmative action or positive action policy. This policy has two concurrent objectives: (i) to select candidates who, given what can be learnt from historical data, are more likely to perform well, and (ii) to select candidates in a way that increases the representation of disadvantaged socio-demographic groups. Our motivating application is the design of university admission policies to bachelor's degrees. We use a causal model as a framework to describe several families of policies (changing component weights, giving bonuses, and enacting quotas), and compare them both theoretically and through extensive experimentation on a large real-world dataset containing thousands of university applicants. Our paper is the first to place the problem of affirmative-action policy design within the framework of algorithmic fairness. Our empirical results indicate that simple policies could favor the admission of disadvantaged groups without significantly compromising on the quality of accepted candidates.

==> README.txt <==
README

ACM Citation and Digital Object Identifier.

(a) In connection with any use by the Owner of the Definitive Version, Owner shall include the ACM citation and ACM Digital Object Identifier (DOI).

(b) In connection with any use by the Owner of the Submitted Version (if accepted) or the Accepted Version or a Minor Revision, Owner shall use best efforts to display the ACM citation, along with a statement substantially similar to the following:

"© [Owner] [Year]. This is the author's version of the work. It is posted here for your personal use. Not for redistribution. The definitive version was published in {Source Publication}, https://doi.org/10.1145/{number}."


==> corrections.txt <==
Corrections

# Reviewer #1

- Caption of Fig. 2, final sentence: I guess it should be "B is assigned a higher selection score than A". 



# Reviewer #2

Beginning of section 3.3:
T=t(A,X) -> T=t(A,S) or T=t(A,f(A,X)) ?
(two times)

Section 6.1:
"under a research agreement. ." -> under a research agreement.

Section 6.2:
we learn for from -> we learn from



Other comments:

Section 4.1:
- delta seems not clearly defined.
- the choice of the small increment values is not explained.

Section 4.2, algorithm 2: notation o(b,\tau_b) not clearly defined

Section 6.2:
- "The reason is that attribute X is an appropriate 'control' variable ..." -> not very clear
- The comment of Figure 5 claims that they is a linear relationship between X and Y. This is not convincing wrt the figure.





==> sac2020 3/README.txt <==
README

ACM Citation and Digital Object Identifier.

(a) In connection with any use by the Owner of the Definitive Version, Owner shall include the ACM citation and ACM Digital Object Identifier (DOI).

(b) In connection with any use by the Owner of the Submitted Version (if accepted) or the Accepted Version or a Minor Revision, Owner shall use best efforts to display the ACM citation, along with a statement substantially similar to the following:

"© [Owner] [Year]. This is the author's version of the work. It is posted here for your personal use. Not for redistribution. The definitive version was published in {Source Publication}, https://doi.org/10.1145/{number}."


==> sac2020 3/corrections.txt <==
Corrections

# Reviewer #1

- Caption of Fig. 2, final sentence: I guess it should be "B is assigned a higher selection score than A". 



# Reviewer #2

Beginning of section 3.3:
T=t(A,X) -> T=t(A,S) or T=t(A,f(A,X)) ?
(two times)

Section 6.1:
"under a research agreement. ." -> under a research agreement.

Section 6.2:
we learn for from -> we learn from



Other comments:

Section 4.1:
- delta seems not clearly defined.
- the choice of the small increment values is not explained.

Section 4.2, algorithm 2: notation o(b,\tau_b) not clearly defined

Section 6.2:
- "The reason is that attribute X is an appropriate 'control' variable ..." -> not very clear
- The comment of Figure 5 claims that they is a linear relationship between X and Y. This is not convincing wrt the figure.




